Ordering error estimates under mesh-uniform regularity and optimal two-mesh design for the KdV equation with boundary dissipation

We study Galerkin error estimates and optimal two-mesh design for the Korteweg-de Vries (KdV) equation on a bounded interval with boundary dissipation. The ordering error is introduced to measure how much the nonlinearity changes the discretization error. A weighted cubic Hermite Galerkin scheme has mesh-uniform regularity: the discrete semigroups of the linearized equation inherit Crandall-Pazy regularity and Kato smoothing, with bounds uniform in the mesh size $h$. On a small ball of the energy space, the discrete solution maps are also analytic in the initial datum, with bounds uniform in $h$. On this ball the ordering error is at most of order $h^{1/6}$ times the squared energy norm of the datum, for all $t\ge0$. For $u_0$ on this ball and in the domain $D(A)$ of the linearized generator, the bound is of order $h^2\|u_0\|_{H^3}^{3/2}\|u_0\|_{L^2}^{1/2}$. A two-mesh computation adds a nonlinear correction on a coarse mesh to a linear simulation on a fine mesh. Its error is the linear error on the fine mesh plus the ordering error on the coarse mesh. Based on these error estimates, we formulate a model of the optimal two-mesh design: minimize the cost subject to an accuracy constraint given by the error bounds. For data in a small ball of $L^2$, the problem is convex in logarithmic mesh sizes. When the relative error bound for the coarsest allowed mesh exceeds the prescribed tolerance $\eta$, the optimal pair and its KKT multipliers are unique. For smooth data the problem is convex in the mesh sizes, and the optimal mesh ratio is independent of the tolerance until the coarse mesh reaches its upper limit. In both cases we characterize the small-amplitude limit of the relative cost when the relative tolerance is proportional to the amplitude.

==> MANIFEST.txt <==
7306def064380b926b96497b6a01690294ccfc9595b31b9996b712c7c7582169  anc/MANIFEST.txt
ceffd2322db808df2fb3567080946b4c4bc533567faba4652bf9a034a1507a5b  anc/README.md
9034f02150a34442ce3e354c629245df7c24ac8944f589a9701ee78a652a0ecd  anc/ball_constants/calibration_frozen.json
efc5d1cce3e4f0f243da69b8583fbd6e7d96857b04656ea59a8e1d20e006e534  anc/computations/README.md
f0490d2cf71a1c549a7fa6b719f91f27b2480e33d2bb7000085ba48d84055631  anc/computations/design/calibration.py
7a0297a6c7214e1bf1fc00b5f89b93dfeef4c3a2202c468abb4a2d367bf2a470  anc/computations/design/case_results/D1_e0.03125_t0.01_fitted_p0.json
224944733bb4ff92153e9989a197a0ec778d9cc189c0136eb267cd48ab9b490b  anc/computations/design/case_results/D1_e0.03125_t0.01_fitted_p10.json
fb44b54212ba9e2ed6420c870a6ffbf92d320ddec3e2a572f8cebec6eac698d2  anc/computations/design/case_results/D1_e0.03125_t0.01_fitted_p3.json
cd9f9c65beca78259f9489a889dc3d6bf3e841a94e532a7135672991d81acb64  anc/computations/design/case_results/D1_e0.03125_t0.01_refined_p0.json
0287ef1b4504f2d12f301965e4b9d569594b2ccb5f24160e1b5195afee9ef93f  anc/computations/design/case_results/D1_e0.03125_t0.01_refined_p12.json
ab9ce95ae748d3e93f6b74032f6f72df93846563ab6f5f30c855c86643f11575  anc/computations/design/case_results/D1_e0.03125_t0.01_refined_p3.json
ba1c8467f35f0dfa258cb6bc293078e0465cd15dc098637321ffa4e60a5143de  anc/computations/design/case_results/D1_e0.03125_t0.1_fitted_p0.json
8773bd3990d54195f1dc67557f19f4f690ccaa90b5fdec6c48419b86b61ae013  anc/computations/design/case_results/D1_e0.03125_t0.1_fitted_p12.json
dca72f768b0929b5708305ab6c4f9f8db8c2838fb362fc9edb77f76e8c8649c1  anc/computations/design/case_results/D1_e0.03125_t0.1_fitted_p5.json
350aaaffd589a1fcab34e25a292fa6788731e0803efefbbd4288df43ddfc1618  anc/computations/design/case_results/D1_e0.03125_t0.1_refined_p0.json
f69357c9be737be2dc0cdf1cd9ad438d63ae1809268523e6029560de1d5b2d62  anc/computations/design/case_results/D1_e0.03125_t0.1_refined_p12.json
974ae29ae9df600a594d19005e608881e2cc22a564ae99b2b101b876ff9459d8  anc/computations/design/case_results/D1_e0.03125_t0.1_refined_p3.json
07cb06de06ba9e0fcfa9f946c58a070c9e7a67a0cbf7af4780006336cdfe63cc  anc/computations/design/case_results/D1_e0.125_t0.01_fitted_p0.json
ca8dec7c66862e61cbad6bdff3d6dc099e433e54bbf4d15bcfdc38af759b1a78  anc/computations/design/case_results/D1_e0.125_t0.01_fitted_p1.json
dd8fda0d56d9a24ee89b57ac63624365c641255a84047360e04cfc7984c47c91  anc/computations/design/case_results/D1_e0.125_t0.01_fitted_p8.json
61746df7827e356742282e7d6c13dcd3c8673075f77257fea2a6543fb674ad3f  anc/computations/design/case_results/D1_e0.125_t0.01_refined_p0.json
15342a9fd52fc0d0975fedc3c1dc2df92f01ee0006515ed6781d37d3d09ae599  anc/computations/design/case_results/D1_e0.125_t0.01_refined_p12.json
789a20ac7d0618a0a66972b169cc6fa9e64744c8ecdb28005beefd0f87b844e1  anc/computations/design/case_results/D1_e0.125_t0.01_refined_p3.json
2fa4e8db9f93ecd64f01d3c06704c473abe1cf6abc5c2b756d1400c377467882  anc/computations/design/case_results/D1_e0.125_t0.1_fitted_p0.json
7ea76a5d996e9e82d938d94323512b9aa671bd11d39215980ad97d4225c37108  anc/computations/design/case_results/D1_e0.125_t0.1_fitted_p1.json
cdc80a7c28b020221b896fc6ae9ba0702a3796c2f9b6fc29003b5ee4d354b4b4  anc/computations/design/case_results/D1_e0.125_t0.1_fitted_p12.json
8d4e55ee0efe3c001a5f708643e4d37b0ec17e39445de407f722147b16b42da6  anc/computations/design/case_results/D1_e0.125_t0.1_refined_p0.json
3818c06a0ab554e7e4e04c3208070fc670f8a5b184f68fcdcbf2608e1cb83e9c  anc/computations/design/case_results/D1_e0.125_t0.1_refined_p12.json
4180919ff1f67ec1666055d82447b072039c0f3cfe399f7cfd41cdb018aceed6  anc/computations/design/case_results/D1_e0.125_t0.1_refined_p3.json
4175ec38c479bc0f34641697fb8c7a4c1e56df8bfdf168dbf217741899ab4279  anc/computations/design/case_results/D1_hold_e0.125_t0.01_fitted_p0.json
675f5e03a5a2cf9367fd839044c465fb35e86e2235cdf379ed9c5bee20d17df1  anc/computations/design/case_results/D1_hold_e0.125_t0.01_fitted_p1.json
17114c1bc4e0b89c2e43c54c61275e02728295028577475bf6445345ad453c1b  anc/computations/design/case_results/D1_hold_e0.125_t0.01_fitted_p8.json
f48f7cf056cf69376312630a3d409401d2af645b4c47b6caa811e3043453f63c  anc/computations/design/case_results/D1_hold_e0.125_t0.01_refined_p0.json
900cdd906610ddc1f3a96168e5a59b836ca09f608984bc39dec8d23c8dda00c0  anc/computations/design/case_results/D1_hold_e0.125_t0.01_refined_p12.json
6e68fe19359461852790678d49bd2e466e61375fd444207816d613346fe7a2df  anc/computations/design/case_results/D1_hold_e0.125_t0.01_refined_p3.json
76a569c606b5a3476c8f66298d2fe9e4c95b2b26230b6bc1a93e3e800e73312d  anc/computations/design/case_results/D2_e0.03125_t0.01_fitted_p0.json
d6633b6ac669a6c92e01529f74911ea4a3a02b270517578e1175208b98542f5c  anc/computations/design/case_results/D2_e0.03125_t0.01_fitted_p1.json
51fa640e51d3b8f66a214d6e61e7eaadd2a920e539a87f206676c2b2ac3aefc5  anc/computations/design/case_results/D2_e0.03125_t0.01_fitted_p12.json
8aaf7c157ffec2f9e12cc77f2d75ad5f61bcb9e13fdc8fe967f109f2383d4e7f  anc/computations/design/case_results/D2_e0.03125_t0.01_refined_p0.json
d89a95adc814901a2ef6776a84b0299da353df4ed08fb6fa39b90bfb52f45ea7  anc/computations/design/case_results/D2_e0.03125_t0.01_refined_p12.json
ea65114032ad73913c090a9a43617c43601a4b2d22d5e5cdab2289d2a15071b4  anc/computations/design/case_results/D2_e0.03125_t0.01_refined_p3.json
c3e5b572a97d9ec1d46ecae2238fa6d716eb6c44885e646fe24df0d83c715529  anc/computations/design/case_results/D2_e0.03125_t0.1_fitted_p0.json
477e246403db024a24a6cadcfe810abb676389f83ccd9e0f278edc0a566952c3  anc/computations/design/case_results/D2_e0.03125_t0.1_fitted_p1.json
c5f00981c3d44a5856e63efa1ede7d1cc21d2c8e3e2617a5400cf35bfc02f268  anc/computations/design/case_results/D2_e0.03125_t0.1_fitted_p11.json
38158d488ffb7abbf57a38a4705815b0330db5bbf51ec110864f07ac41c1fd1c  anc/computations/design/case_results/D2_e0.03125_t0.1_refined_p0.json
9073f3bc661cb37e2f5c8b9d7feaeee371e2fd0dc9704a47a9f50c037397cf7f  anc/computations/design/case_results/D2_e0.03125_t0.1_refined_p12.json
b0ceaefa1e0cc8d2570a59dab86ac670411164c5b597c52f8a2525b34af657c8  anc/computations/design/case_results/D2_e0.03125_t0.1_refined_p3.json
09bf4223e6701a2c9f8161fc2fbc97ea1f810086470041bc7175dbc7471b7ecd  anc/computations/design/case_results/D2_e0.125_t0.01_fitted_p0.json
87e46e1cbf1604f7911c43d942d4b198c8c7228d3734bde65ebc2deaed3ba2c2  anc/computations/design/case_results/D2_e0.125_t0.01_fitted_p1.json
af163dc54eae4a91f4f58a8d9532eb821455351517839d95ad2b9627f7b4d68f  anc/computations/design/case_results/D2_e0.125_t0.01_fitted_p12.json
95fc3de689384844e1e1e106b4b066e647cb8656f44e57f73a169f83eff80139  anc/computations/design/case_results/D2_e0.125_t0.01_refined_p0.json
4feb75c02102ed9da16a32b74e0e39b96e31622ea536837c8f1bb96514762eb6  anc/computations/design/case_results/D2_e0.125_t0.01_refined_p12.json
452afc5456e1e99680163a876bfc4b9d5fe1e22e3b86a354f0ff939cf889af24  anc/computations/design/case_results/D2_e0.125_t0.01_refined_p3.json
3fe6b42163f32fc8aa7de4f2249665186ac120a1b4666dd932380ffdb91d7042  anc/computations/design/case_results/D2_e0.125_t0.1_fitted_p0.json
ffdb63128bae2a346c4aab605cc21b4d9527e3f7e6220b731c3948527214d607  anc/computations/design/case_results/D2_e0.125_t0.1_fitted_p1.json
d0ef64e0730c5053dc2b97d15556f91698cb095f032eeaa66af3a34a5f4b9b72  anc/computations/design/case_results/D2_e0.125_t0.1_fitted_p11.json
caaad32a0d0745adb4a38d9557452a4d1fc105b7aeb37fd0a3a934510c6a7281  anc/computations/design/case_results/D2_e0.125_t0.1_refined_p0.json
3aea851d4f2a335000e3f4cf9d9727e82e553f9175094f4e4a88118cb05621b9  anc/computations/design/case_results/D2_e0.125_t0.1_refined_p12.json
ade26517b9b28ef59af7c037784d641e6aa69d01354cf477e72e218cc1aced04  anc/computations/design/case_results/D2_e0.125_t0.1_refined_p3.json
23f4fb16524c24d796b8e604a97890fb3a1121572a4c77b6f6a09021db437779  anc/computations/design/case_results/D2_hold_e0.125_t0.01_fitted_p0.json
daaa506a479477c5316048d4c932054ddd067ca4e28e734eef28eccfd2652293  anc/computations/design/case_results/D2_hold_e0.125_t0.01_fitted_p1.json
682b644776709ec60c8ef6bcc187a05e1de140cc203a2b56030569a599e14b09  anc/computations/design/case_results/D2_hold_e0.125_t0.01_fitted_p12.json
8dd634313d98faf3666f5bd9175d0c79a7363a47cf7e1c481dd4c420d8751604  anc/computations/design/case_results/D2_hold_e0.125_t0.01_refined_p0.json
af1d40d1582d7a6021215f84107782c58753cf4ebc427da15c215bfa12413497  anc/computations/design/case_results/D2_hold_e0.125_t0.01_refined_p12.json
aafddbb8bf77a0487acda2aa2ef8a09d75e56257e2d713b1888967ad71b6c3ab  anc/computations/design/case_results/D2_hold_e0.125_t0.01_refined_p3.json
9769c393c1cbeab18d300a0661faf14e0c954e9afc1bc63ec4a2086f559ca06b  anc/computations/design/cost_models_frozen.json
07507fa534f760979dc9805c27bc5579d26e832b59c7f2efee27c2b0e7557a77  anc/computations/design/cost_models_frozen.json.sha256.json
c81a4d202b10717bedb516769e5d18cc813e07fed02c7585ff0b55f07cda8fb2  anc/computations/design/cost_timing.py
fdd3100bdd0534138c1c634618b8abd1fa455a334b3ac63a0c135726659ff500  anc/computations/design/design.py
e7ddb9a58946d5a41f7f8c96f9edd5fe9e9f91138b7dece5ed2e70c3ad9ab224  anc/computations/design/error_model_training.npy
27539f4a4ba52db4106633a99bee3f35f3dc99e542c33fd653c6c1aedaaec787  anc/computations/design/error_models_frozen.json
f77bc7a77390d3f206e46e0c9b656e20966729080413462091f878307351b18d  anc/computations/design/error_models_frozen.sha256.json
ead4c6b3208a88e0efd36797d7e9c8836eea19bbfab1ac5efe431cdbf66e52dc  anc/computations/design/final_integrity_audit.json
9dc9aced60a2972d05cb5bd618ba0ef0bece920a7b0e9d800deb183c017203dd  anc/computations/design/numerical.py
59d898e1215143cde56f323906e32010b44cb9be52e2cc33e7af4cd34d2383c4  anc/computations/design/p4_case_results/P4_D1_t0.01_fitted.json
3301a360c5b59d5974de13cdbd6e0dc1f72a8f2ff4560dbeb35596a12f792d05  anc/computations/design/p4_case_results/P4_D1_t0.01_refined.json
00aa9bf63bd79109d4bee83b84be5adeba94a468ecd3b6b5633ef2bb7c1b0da2  anc/computations/design/p4_case_results/P4_D1_t0.1_fitted.json
a856b5779b529b83bb22380d2a8967925d29a8dbd5f86c2f35f0643985f91471  anc/computations/design/p4_case_results/P4_D1_t0.1_refined.json
3198a1b620b3a078905c8c8ae52062067afdd12c9060943943cf5f0fa1d114c8  anc/computations/design/p4_case_results/P4_D2_t0.01_fitted.json
365b1f5c73f21b3fa3bfb410dc3f9d91b48c5d7cfded72f865120787cf6d55e8  anc/computations/design/p4_case_results/P4_D2_t0.01_refined.json
c20acf9fd0a44d460e4f9ff844b2a2d247686b58a06a2b770004ca840109a6fa  anc/computations/design/p4_case_results/P4_D2_t0.1_fitted.json
4375b9b772cb5d5f07919cbcc5f606492e133f8ace9866d27b0c283df84d7fd4  anc/computations/design/p4_case_results/P4_D2_t0.1_refined.json
52c856fec044f0a06d42088040aec3e2c2f9feedce1617518e02d076b2651fd8  anc/computations/design/p4_validation_results.json
b8898d7ccdafc37f684a985baf7b30a545f05a197118e327e6067ba7a4342676  anc/computations/design/parallel_results.json
a3366e646c0c210ce3aba0f3a907019b35d665d970f893e2a636f57602aa5830  anc/computations/design/predictions_frozen.json
fe57a4154e22c6d7581a3f6f69135332e0e39d09fe8a82213fdbf9c141b98227  anc/computations/design/predictions_frozen.sha256.json
3f33ab1cc1d867a5210f74c0b2e18aa7b0d6fc57311241603512e3377c7e1e17  anc/computations/design/supplement_p4.py
9eb834d6e0f4fedef83cc6ccc5776af96472a12d08ef9b007462e046ceb8ac87  anc/computations/design/supplement_p4_frozen.json
5e1ce697c0e940fd989e9785b68e5187b38bc48ab13d18e9ad7ef5c913af95ba  anc/computations/design/supplement_p4_frozen.sha256.json
d16b698849b2abf2014ba8d4c5fad1e9209b17e61a6454b8154a61b283e65269  anc/computations/design/timing_events.jsonl
19afd13add99c8c1305ddb17cf6871aa11a178f3b6ec7fb32c27e834ef744e25  anc/computations/design/timing_holdout_1024_linear.json
354970fd748745a4c71c99816f42bf5747c3d2774d7d69a1deffe6c09712edc0  anc/computations/design/timing_holdout_1024_nonlinear.json
ca83149c8679cd9c851b98e9245de2c784c79269a487af51f8a040285c0f3f02  anc/computations/design/timing_holdout_2048_linear.json
cb7517e737607ab3e88a9cb00dc1c4d481754194b47f03d9dc8810280fd07a74  anc/computations/design/timing_holdout_2048_nonlinear.json
3708a478d3afc4aa9830517bf805a61eb605b031cdbc18612c1bf5caadabecca  anc/computations/design/timing_holdout_results.json
b2c202729c36a18498d89fa42a648877ab54bb23aaaa9cb7e8cde99930c1b4c7  anc/computations/design/timing_train_128_0.json
9c8cc3a223513a1f5180ec0d0a186ec3082f4805d9d13b9837215a58fd1cb036  anc/computations/design/timing_train_128_1.json
524eab03405c55527f4cb57e9b89b2f4a1ced612060d683f91f23f959d62c9a7  anc/computations/design/timing_train_16_0.json
bd4c3348f6e64a819ed98399febc3efb3280aa30842d4f5f3d6d34857e24be7a  anc/computations/design/timing_train_16_1.json
879e5476c9adeb3f7b619cab0f224119ce10d252a8c0dd09b88f28df0ab445a6  anc/computations/design/timing_train_256_0.json
fdb0c3bc6ffe8fe28d87eea96d3c116842cf6cf8627c670c7a546a3307decfde  anc/computations/design/timing_train_256_1.json
72640fa7e919e09c6242095605bcbb56ab2d3ff15ac34e92d5cf75b6dbdfa1c4  anc/computations/design/timing_train_32_0.json
f2451446287f1ccee67a1c0df76a5ddff2f999da4e7afaae893f8df6bc8e843e  anc/computations/design/timing_train_32_1.json
753c37a6f75bfa0e329832ba785fc48f4ab8924cbe262a7b7c06abcf2b01e6bb  anc/computations/design/timing_train_512_0.json
69ee3d9ac84b539bdf645cda8b2e74b73e4588bff4b51064bc540fd251b134c1  anc/computations/design/timing_train_512_1.json
c2429a1100eddb9d5d5e6b0048d0b725adbe40cfcb6ea36e14f634fe647a3cfe  anc/computations/design/timing_train_64_0.json
73f128cf3519d610d3340297217aa29ea6e58606669145177a22eba92c66c42a  anc/computations/design/timing_train_64_1.json
cfa3d3b6ea6fdd0ed79b41ab615f12194ca49dbe72bf47c9d8b2bde04efb1684  anc/computations/design/validate_design.py
5d0cf54f958c7b8ff8acc7c36a967f6253fabd82d7ad78589ac86d88ff9dec8b  anc/computations/design/validation_events.jsonl
b7fe1c44243006824510b655b6bd89947f68b333aeeb350cd692a19089229e4e  anc/computations/design/validation_results.json
f865a1a08c15fcd769178b24c34257feaf40aae23e8e2fd878d4e3c95ed0a155  anc/computations/provenance/check_historical.py
a362a8efbf0c90acf5a45e95e0d73aeb7511b4bc6c5c42225ba91537b8c54821  anc/computations/provenance/historical_metadata.json
922ceecea47ea25c9eaa025b5487ce7c2fa4825805c5ffdd84353848d59c56e7  anc/computations/reproduce.py
5adc6f921af72c70e4771c72374b6cf3a03ac43f19d6790edd1fc4ada76e7ccf  anc/computations/smooth/calibrate_smooth.py
7c655d4a2d067f382358123a6f4b4b3cb885cecfc945d20b929ca7905e51214d  anc/computations/smooth/calibration_observations/D1_N16.npy
fdcc8bc55593012c8fda0d44d3c06fdb25dca7e16aec5641b340276fc57dc5e3  anc/computations/smooth/calibration_observations/D1_N32.npy
d01b9dc17533cb1caa5160baf95146a56e31af4143af7ca69adddd701ccb3e27  anc/computations/smooth/calibration_observations/D5_N16.npy
3b86b109c4f0a833be5658b42f209ab173b4b397645cbce37390623354a04d9d  anc/computations/smooth/calibration_observations/D5_N32.npy
378ccc146b1919531bed27c6afc4d0e1041049600795c00fe479d51392fa5bf8  anc/computations/smooth/case_results/D1_e0.03125_targetN256.json
a9dfcb36ecfe4055ebb48bdbfa888a6dcfbc755e77f7b7c22e3ccb22b1d72e2f  anc/computations/smooth/case_results/D1_e0.125_targetN256.json
5cd4aa459a486041640fe38718fbfb4f9c034835529a752a269c5be2d25d549d  anc/computations/smooth/case_results/D1_e0.5_targetN256.json
5499df9a9c9e5fada4df4f6cf1a28276939e01bb4b3d03b94c4369ef6468cd93  anc/computations/smooth/case_results/D1_hold_e0.03125_targetN256.json
7cc23671b181680e209d4c3acc75970abcca0800a81bbe9e425faed35ad0bd41  anc/computations/smooth/case_results/D1_hold_e0.125_targetN256.json
6e9ee2e4e88e6edb42d2db458df0fb4d5af23f19529f9fdfce937a4fd210759f  anc/computations/smooth/case_results/D1_hold_e0.5_targetN256.json
bd73c9956f4e31d80ec2b0bc8a7cc0ab11150270e4439687b0efda612a5b90c4  anc/computations/smooth/case_results/D5_e0.03125_targetN1024.json
1cd8902e9e572ce4a437f5fdda74a02ca830f559cadddd574352450a5b6a2231  anc/computations/smooth/case_results/D5_e0.03125_targetN256.json
91a9d0a987e6156cd8e3466ffc231390aba79685f86fc0260ddeac828679f45f  anc/computations/smooth/case_results/D5_e0.125_targetN1024.json
68f10b79d5e9d4e6d7eff710f3471afd9b2f00911b388afdbb5af68a3af78e74  anc/computations/smooth/case_results/D5_e0.125_targetN256.json
c4be50ad36fd62d89e24a49edd948fe254fde1733d7507b063592aa551569250  anc/computations/smooth/case_results/D5_e0.5_targetN1024.json
9b27172ccde75744978a375e7c4646e4a86f4d17009d578267728e4e72bcb326  anc/computations/smooth/case_results/D5_e0.5_targetN256.json
2b731484dec247fb4c2977077e90c8a43b321a61f6d593516efd40df2fd2fc6a  anc/computations/smooth/case_results/D6_e0.03125_targetN1024.json
65831e1e4f1e8aab7768eb3c68fe1e3cb194cada3e295785608d09c6641cf70b  anc/computations/smooth/case_results/D6_e0.03125_targetN256.json
08e1ff3de4935752f0a00b434ed3ccc7c1503bec87d6d087f2bcdafb5e4f1947  anc/computations/smooth/case_results/D6_e0.125_targetN1024.json
bae98936f8e967434e6c43320108825deb05331f006808dc19c444c56b4ffe94  anc/computations/smooth/case_results/D6_e0.125_targetN256.json
7fa3cb63d1243027e4c4b6fba3bfa4f032bbb98e04b20cb6144e7a0ea7ae6b8a  anc/computations/smooth/case_results/D6_e0.5_targetN1024.json
79310a666c058488b293752bd7472b469d7c0159ed299bfab0be667c91a0af12  anc/computations/smooth/case_results/D6_e0.5_targetN256.json
70b5b541a39b51067ff5caf332e2b622385bc3f06b44f8d6843d06427bb5f5c5  anc/computations/smooth/chain_jobs.py
9769c393c1cbeab18d300a0661faf14e0c954e9afc1bc63ec4a2086f559ca06b  anc/computations/smooth/cost_models_frozen.json
07507fa534f760979dc9805c27bc5579d26e832b59c7f2efee27c2b0e7557a77  anc/computations/smooth/cost_models_frozen.json.sha256.json
8af80e07017abeb5763bc1f4c3128a7d5c2d8813f30d03f7eabf420c4b44f266  anc/computations/smooth/design_smooth.py
dfef5714a498cea7758f3cbe27a1f1a6730b5b36cf2bd0e2c90d93b690646146  anc/computations/smooth/diagnostic_observations/D1_N1024.npy
48f808ce5c9abb2ecd225c019fe07bc1d19ecf44a757ae5e24c01d9abae698dd  anc/computations/smooth/diagnostic_observations/D1_N128.npy
7c655d4a2d067f382358123a6f4b4b3cb885cecfc945d20b929ca7905e51214d  anc/computations/smooth/diagnostic_observations/D1_N16.npy
cc3006d63e22140f7b929907adbca32b051d0602dc0c5eefb522f8486b902dab  anc/computations/smooth/diagnostic_observations/D1_N2048.npy
770b303ee2bd87ac644bb579071876f8a1cc1dfc59a2ed18cc664710b37c60d1  anc/computations/smooth/diagnostic_observations/D1_N256.npy
fdcc8bc55593012c8fda0d44d3c06fdb25dca7e16aec5641b340276fc57dc5e3  anc/computations/smooth/diagnostic_observations/D1_N32.npy
02d9cf5799721d7d710eb852da2061106c145ead7993f5e384892c1092d9b5c1  anc/computations/smooth/diagnostic_observations/D1_N512.npy
56a8ec2b765423d1536fc1aadf42db75698606ae183cdf2df306e890effc0bab  anc/computations/smooth/diagnostic_observations/D1_N64.npy
9cae12646035a79c57dfd318253480dcea722cdf76db11258a02535225c5ff7f  anc/computations/smooth/diagnostic_observations/D1_hold_N1024.npy
78ec58a7b57cd4b68246d02c56f6c414f1d07d20c02eefd0acac961915c282ae  anc/computations/smooth/diagnostic_observations/D1_hold_N128.npy
0ce337d9bd88e8c924716127a95e79cb5a3029665ac273195c89822749a21148  anc/computations/smooth/diagnostic_observations/D1_hold_N16.npy
e0ef4fdaf541fff4ca73241beb7de1cb52932dca522dc1c818f9499cf74b2ac6  anc/computations/smooth/diagnostic_observations/D1_hold_N2048.npy
fe8da0ea1714b45e96ec9fc25aab08f287420fb00b438066d35aacb087663a26  anc/computations/smooth/diagnostic_observations/D1_hold_N256.npy
b18d040805ee49af5670b051c169998a30a690d91e0f9fa09ee2871156e2c2d6  anc/computations/smooth/diagnostic_observations/D1_hold_N32.npy
a194085c3d2b167d20f7817cc2849b6dd81c4b01d01a159f0b5f89c39b9e89df  anc/computations/smooth/diagnostic_observations/D1_hold_N512.npy
0e561bcc2242ea7fc4221939c632e32045d30aea0348f2314c0d36767eaf4dbd  anc/computations/smooth/diagnostic_observations/D1_hold_N64.npy
154c88f33db2b00f073d9b91bc5b3dd48c7435128b14036b19f66984633b8d3b  anc/computations/smooth/diagnostic_observations/D5_N1024.npy
2b016f2545318388865a7a32c5c2b7f4369d82a5e49d745f800017fbf1c5a5ef  anc/computations/smooth/diagnostic_observations/D5_N128.npy
d01b9dc17533cb1caa5160baf95146a56e31af4143af7ca69adddd701ccb3e27  anc/computations/smooth/diagnostic_observations/D5_N16.npy
a273b37577154580a6eac83a950f1e9af5685fc1bb63a24fe67abe12212b0a77  anc/computations/smooth/diagnostic_observations/D5_N2048.npy
6cb4f1754c7fab9b521e4e0a77c4897064d62c2f18e1a99700d89137735c6caf  anc/computations/smooth/diagnostic_observations/D5_N256.npy
3b86b109c4f0a833be5658b42f209ab173b4b397645cbce37390623354a04d9d  anc/computations/smooth/diagnostic_observations/D5_N32.npy
67b6ce0423e45058bd673598db017ca70f58b25156a372b08365faaf4c79f52c  anc/computations/smooth/diagnostic_observations/D5_N512.npy
cf68b73cc67b825076e47187026e10bfa000aada09f9b4ba2aa9fb7823f3a8b0  anc/computations/smooth/diagnostic_observations/D5_N64.npy
a8e0ad64c63c59bb9fc30e1405523479713678b3dad54d2adfcd3a7c6b91189c  anc/computations/smooth/diagnostic_observations/D6_N1024.npy
91b497669a044faa61c6c87db66533cab7bc564f61586bcd2fe0a1c421ca36ed  anc/computations/smooth/diagnostic_observations/D6_N128.npy
0b333de581041067383bf71a58482af49d8d83e5f15e7ccb02193c5fe1e39aa8  anc/computations/smooth/diagnostic_observations/D6_N16.npy
79ad701e955828b04e43d69313aaa2ad6c5cc9b7adcb1fd50bc7bb226b6c2aee  anc/computations/smooth/diagnostic_observations/D6_N2048.npy
089adb319848241622a0ebf12abddc19b33e4c732786d7807de68cc48881c186  anc/computations/smooth/diagnostic_observations/D6_N256.npy
4a20face3b60a5e53ebb7d8796ad7f508f4650efab22c143bf118fefd7df40f3  anc/computations/smooth/diagnostic_observations/D6_N32.npy
2d0c2fe27e4638e77096bf1e39bcf51c0c7f456051bd66868a2592286fb86286  anc/computations/smooth/diagnostic_observations/D6_N512.npy
f181e7b88403636f4fe2aa2d474e12c0f172b49444e20ad183d6eeb93698940c  anc/computations/smooth/diagnostic_observations/D6_N64.npy
e8e91053509b66a3f726d29d6694860f67cf705eb71ec111671db49e1a8c13be  anc/computations/smooth/diagnostics_smooth.json
f44bdfb40063bea9e11ef90dfb6d03ad839cb0ec21511fd2871aeb0d2e471cf7  anc/computations/smooth/error_constants_frozen.json
60c3ba881f7748ec7b9a50ebc81d2f54539d4fef8f915d0ce4739e5b9eb8d7dd  anc/computations/smooth/error_constants_frozen.sha256.json
9ca94ce3b0850273542406899c821c5664b6a73007df2e6a3157fb5630481520  anc/computations/smooth/final_integrity_audit.json
d0a06f7aeb52f7f4992066f6c02408360b4ac9687e6fc897bd6bd780dcc8d097  anc/computations/smooth/initial_runtime_estimate.json
da00eb562d53d0c8a11cb6c973b55afc8ca793bcc56f1a6ec8a703014d3a7dce  anc/computations/smooth/numerical_smooth.py
35b850fb772da318b588357b32e3c03a07729373991fe893196b201b1e19c1a4  anc/computations/smooth/parallel_results.json
daabdd39d84cfd38b881ecdade26d3cca22e0f0c4123220fb72aa3bb46547b72  anc/computations/smooth/predictions_frozen.json
2bfc2151a5e0348ddda825b3b2999e0670fd77b11e49010a86d614c00cdddd92  anc/computations/smooth/predictions_frozen.sha256.json
d3bc006a0f66feb0057e265ae8c63b83848dd446f4ff046e5091fdc4c14c7401  anc/computations/smooth/prepare_protocol.py
40c57402b557407deb53fb88d4fd80646b87598659a30b19d049e0bfff1a4f36  anc/computations/smooth/protocol_frozen.json
012b3224eb7344d03db7380faa8dd58c203cae009ef21a155603cf5478f9c69e  anc/computations/smooth/protocol_frozen.sha256.json
cde307a6d607f5cf6f685039d450d6f72a88758fd3892894e8c9a0d2a79bd7d5  anc/computations/smooth/redraw_design_smooth_v2.py
380845c42e12c41a89929fa1f29657c172b36ec7568e9d7a701b12728f180d58  anc/computations/smooth/runtime_gate_before_prediction.json
9c240fd8c36b6ecf31bb56326b6564648913d05a602c5adea672ac1ce94c3106  anc/computations/smooth/smooth_data.py
a987083d3396ec43bb24e4b81d7a29f5c79db7f160b1147fd88611b3db192026  anc/computations/smooth/validate_smooth.py
dee247f65a9913c7e0b285418ad0c8fcde16207c5236d225cf358924e1dc81a4  anc/computations/smooth/validation_events.jsonl
9a7264fbc081996f3c985f85dee96fe207a6502ee6973a7b623e1875d348630e  anc/computations/smooth/validation_results.json
c7a9ba1d3c8c9908151b3ffd8925ea2cf661d79b31adbd142f386ff76c210e41  anc/computations/support/b3/m0/check_initial_layer.py
786e035fdd6c8e02125acd148878098015eabd9fae0f9d97dc5a0b924e5ad69d  anc/computations/support/b3/m0/kdvfem.py
07d6518adffcb02702f6bd0f6fb492cda4964187d85108705754e33d87cde252  anc/computations/support/b3/m0/m0_core.py
e76efdb2fbd9493aa66a09ee8f863e1bbc3f01e2a0cf3eae8723017474c638d1  anc/computations/support/b3/m0/run_m0.py
bf72f7de8977e30a39c4911c82f1222158364ed47b89c9ffcf0f2a64030ed2b1  anc/computations/support/b3/m1/analyze_case.py
1c47416bbe7370ceb186e180f51668b08630d3cb52b3b16df7b6791c585dc3d1  anc/computations/support/b3/m1/theta0_core.py
8c11957c8aaf37a1e28f0a6afe5cc5e966fc6ddd7ce368e29c20af9faa891927  anc/computations/support/b3/m1/worker.py
c6a2661a1d22a3b0e7c8e6556a8cb19003ad3ca5876bb7a5d2f749d95dd432cc  anc/computations/support/ball_training/analysis/D1_N16-32_l3/errors_N16.json
ba400e4f26f51c14325c42bb422ce0febc98199288d7af4837400646d3b298ad  anc/computations/support/ball_training/analysis/D1_N16-32_l3/errors_N32.json
3b80a27b41bca9388a6898b239bcbf4812e2fa32604adfe7a570de3c2f6a90ae  anc/computations/support/ball_training/analysis/D1_N64_l3/errors_N64.json
f0620c490162a370803255efed99d52fa807e6cc9878037482aec2fd7e9f9140  anc/computations/support/ball_training/analysis/D2_N16-32_l3/errors_N16.json
9c4b174e90292d01b00e8c713789ac7d9466c204a465885abee5423c62c99e0a  anc/computations/support/ball_training/analysis/D2_N16-32_l3/errors_N32.json
e99aed51a5aa21299cccd6aefa498642091a8b3f79998f67b0609bc74e1f4d8d  anc/computations/support/ball_training/analysis/D2_N64_l3/errors_N64.json
cf65a27303098ff517a67e4b14aeb119a4ad90ebedbd539f99fabf6f333063ff  anc/computations/support/timing/twomesh_timing.py
29d1901e601ba8fe243181d39da6e8657b6847b6ca88ebb10d76d6c4d55e22a2  anc/lean/AUDIT.md
293f0719cd2e00e82c713bda8a9e73921d8de4f398a0b4a261a05e361cb1d211  anc/lean/MergedKdV.lean
f1dc92f621698ceff9ca6ed7240425bf6551ac9d8b652f1b7396b7f0b579c9d9  anc/lean/MergedKdV/Audit.lean
662740f0d99af7e00382c2ba9ae03692d2d05bfc997a77480adb27949caf157e  anc/lean/MergedKdV/Classical.lean
7992a5a3a55e6895ac00ee973df3c0829c03e3eeaa592f8695858ad8eb3e88ed  anc/lean/MergedKdV/Final.lean
2c2c4369ab4395f0d4e81354f33ad429429aed6c80e6bde469cf8dc138d62d15  anc/lean/MergedKdV/Geometry.lean
e2e8ec4e41ef3f2bc941c6e5e0b740453d63f7fd2fcab9e53ba4c96c3799c277  anc/lean/MergedKdV/LinearObjects.lean
78947baaf014650a46f6dae96348f2c48f4ea218d7a7361b42f271cc03baff7e  anc/lean/MergedKdV/Model.lean
a4961b8ad9f3979cb0ababfec38d979f23d41d1bca5c0751dd422983277ed2e3  anc/lean/MergedKdV/NonTrivial/Energy.lean
b6a1cf96c97d33e35ff84b559fca6a50cffb67aaeeaa7b8dd744cf50baaede7b  anc/lean/MergedKdV/NonTrivial/Forcing.lean
01e3e30c6ac23931662a3921529f4f719e05645b03b53a3e7109ffe5ce5ee2f9  anc/lean/MergedKdV/NonTrivial/Main.lean
8eeb9b4eafc9005c9b4f4d384a7dfe2dec525c9f48932e741a14bbd147558071  anc/lean/MergedKdV/NonTrivial/Scalar.lean
3d6ddf92eca23c48ecb0d97dea61b67cb3f9f294a1e8e7b2cde622985bb52c94  anc/lean/MergedKdV/NonTrivial/Support.lean
e4c9851f0baa5bf6063402cb9d733ac7077b3a20dd34db42c28364a78d569155  anc/lean/MergedKdV/NonTrivial/TimeResponse.lean
1bbec8fdfa67ff42c1bc5f40d926ca58e1115be36c608c3eab2c46dc2bc39b6a  anc/lean/MergedKdV/Premises.lean
380b31f850963172d16d8e0565623f65654c22b0361bbb3fd4f7e5831bd26dbf  anc/lean/MergedKdV/Proof/ConvolutionBochner.lean
f111667f228959606ed231505ec7cb38522ed7f62a49aa886408845fe62c5f0b  anc/lean/MergedKdV/Proof/ConvolutionEnergy.lean
7a48181c8783ca1d273c5937d571c51c54efd5ef1c823de1390dfbeba6249891  anc/lean/MergedKdV/Proof/ConvolutionFubini.lean
e3ccb690257a86d6b27da06b93056f9c2041ad8273b0bb460802c405916d1fb5  anc/lean/MergedKdV/Proof/ConvolutionGradient.lean
86a6ea4fbb380c095a9cbe0ed61db7585fbd0f0e3945fdf98dbb44543e1d468e  anc/lean/MergedKdV/Proof/ConvolutionIdentity.lean
bdb46748e49939bd2f123f7872f34101eac57b1df427d3ac5cb252778b2db228  anc/lean/MergedKdV/Proof/ConvolutionKernel.lean
dad72ef055ec791a5d3df712729fdbb59128828e648265a5a47027338409165a  anc/lean/MergedKdV/Proof/ConvolutionPoint.lean
24bacf720cca834fe948dfd5da93323881cc58a43d7a8979169a149247c5a33f  anc/lean/MergedKdV/Proof/ConvolutionTranslate.lean
6ac4252ead1ec0bc8e5ee3495390e8bf9ff1c37712124ecccff8a615b9f4d173  anc/lean/MergedKdV/Proof/FixedErrorEnergy.lean
2d6aab73aee4a5ba1560a95dc6e7686138032c07370f7277b15c5c1121b8afed  anc/lean/MergedKdV/Proof/LinearDefect.lean
c9bbcd3d9c1dd95e56c6885ac8fe96f93b9ebe51203caf536eddef1ecb1fbe67  anc/lean/MergedKdV/Proof/LinearDomain.lean
77d5f3b9c8034df0e84f3dc0b72700f26c2b2433988bcbae1092288b68e26902  anc/lean/MergedKdV/Proof/LinearEnergy.lean
fc65613cbaa67b84aaf4383e9e2a8c3f8e9f80774f1d460c10c2f30fb9f6c040  anc/lean/MergedKdV/Proof/LinearRegularity.lean
bb247f196c64ab5acb59dd9c1628b5ff8774f273bef6780c3381ccd970fa03aa  anc/lean/MergedKdV/Proof/ResidualConstant.lean
4a37b58ce58b40b038d72fc1eccc8a048079ca7684da9f4ee8daf3d434c0990a  anc/lean/MergedKdV/Proof/ShareEndpoint.lean
b55ad163b3f6d456c3b1115236573e969b2c85b88efaa0757c143a173b78247d  anc/lean/MergedKdV/Proof/SmoothDelivery.lean
3327eaffb1919e200bff507d9b0d42cea913c3488c84e02cb34e88e1b047494c  anc/lean/MergedKdV/Proof/SmoothEnergySum.lean
831339a00b993a61a1e6b53ade854b8bd0507cdc7101d2b877647c63586c9231  anc/lean/MergedKdV/Proof/TwoMesh.lean
90d5d7434a3bf2f1bdea91414a89e56294585b3fe23d5e731073600d34a39ee9  anc/lean/MergedKdV/Proof/UniformInTime.lean
714bd3c517080d4d78e97393b91e98720340df47f428e451afa91246057a667f  anc/lean/MergedKdV/Proof/WeakSource.lean
d961e7efcf06caf0fe3cf249b0f998b7f1be349c5ac1605a26ca7bc6e840add1  anc/lean/MergedKdV/Proof/WeakSourceDensity.lean
56cb6b98a5303398680fb2942eec2abfe1917779991bf4da237b32c856b1f09d  anc/lean/MergedKdV/Proof/WeakSourceTensor.lean
2a3e5ef5a4ad1acddd4afe18f1274b5bc06f4375d772f58b5e767bcb4a656426  anc/lean/MergedKdV/Proofs/EnergyFlow.lean
f601ad620ce5380cca7a516acae56a2d2f9bb281bfdfe4b98103e06dd9db9472  anc/lean/MergedKdV/Proofs/EnergyProtocol.lean
0ef23df92aef14eb80f4570d8d30384765a0a40917b4b541a7589220e30c551b  anc/lean/MergedKdV/Proofs/EnergySolutions.lean
7016a332fc875c8541301b4980917984c9e925de7661137f1f252a975185f24d  anc/lean/MergedKdV/Proofs/EnergySpace.lean
f92dfad41bbd3bc0173e9216107a08d52f93145ea1beb23420b1b1cab018548f  anc/lean/MergedKdV/Proofs/Inputs.lean
082cf10847d857a86c91b6f67462ffc5161c96436cd3781fdeb05617672c0430  anc/lean/MergedKdV/Proofs/IntegratedE4.lean
c3ff232d5afa3b2e43add4e1c07a9aa5c952fd4d0080984cc7fedd8241a4d955  anc/lean/MergedKdV/Proofs/Linear42.lean
24222b2b229e9d23ed1dae9a0cb9bfb384240e8087076aeefa23d4df423338bc  anc/lean/MergedKdV/Proofs/LinearPoint.lean
51e4246084fcc0740fd9c72c812e542cc7a255c35e437d1d39e7a86bc4ff7e08  anc/lean/MergedKdV/Proofs/LinearTools.lean
a866ccd4c10b499978eb299dc82e703e048bdbdd69b24a95594b09ad5d0bab5e  anc/lean/MergedKdV/Proofs/LowOrder.lean
c067dfe1eb235651fa1b81e2b2d963c1f05f839bf27605f5d6e36df7af3b5f6f  anc/lean/MergedKdV/Proofs/OrderingEstimates.lean
c19c2da87a7a6c5df49ef4b975c6353b3d72ef633f9146a0d31aa8d2c946392a  anc/lean/MergedKdV/Proofs/OrderingFeedback.lean
34c5519a74b64098581c9120e251b409b6932d2fc97ff5c2685166be6de24fb6  anc/lean/MergedKdV/Proofs/OrderingKernels.lean
48ec090d0f39b17e825a2b8a2496e51cd28047a09febfaf8c3a2c75b5d92f35f  anc/lean/MergedKdV/Proofs/QuadraticSeries.lean
82006c8763024edfa7593b6befab2f1251adbf4c732d0efd6d50b7ff5019a242  anc/lean/MergedKdV/Proofs/Shares.lean
9399ab27c571db2f0cebcc4b338dfcad5ebdbaef7525bb93e3ede4402869af5b  anc/lean/MergedKdV/Proofs/SmoothClassical.lean
3b8dfc99ae5d25e5f6ab7758e310561d0097321775eb5f16b24b6f7dd8a38879  anc/lean/MergedKdV/Proofs/SmoothCore.lean
5c841505fc8ee0731c1a6ae962caacbd3f1e24f618318e673f4f33de55cd14b2  anc/lean/MergedKdV/Proofs/SmoothDerivative.lean
3b154e5f17d603911257e483d7b696522c0e3af8b68b8d357b87a4204eed05ce  anc/lean/MergedKdV/Proofs/SmoothProtocol.lean
accf06be319d1ea7cfee2f0882b45d3f495c9a5008c01696e807101c1da81e42  anc/lean/MergedKdV/Proofs/SmoothRecovery.lean
8557b9a34269b0c50f5365b82b1f1cb7dee97c13c4f69338d108e25a0dea6bae  anc/lean/MergedKdV/Proofs/SmoothSolutions.lean
d292793ef8bb05b4897d8fb8847014b02a5257425fb2fdd0b8349479f57489d8  anc/lean/MergedKdV/Proofs/SmoothSpatial.lean
2d95af60ecd37a95748380e8bf9d5ebfd08eedbb1c647516f6aac93786eccfa8  anc/lean/MergedKdV/Proofs/SourceDensity.lean
ee9b49ababffb54d4c1f3ced1c0bbd293c63b5be0a9780dcc8766f3fc07d16e2  anc/lean/MergedKdV/Proofs/TimeTransport.lean
bdb4b339947718d2f61c1587a97cade902d9bac5422737ad6558426c00428fa5  anc/lean/MergedKdV/Proofs/WeakSourceTools.lean
7624724c35b8643c7ac300bdffe072d9f6aa05994de160365ea4475d1f827c36  anc/lean/MergedKdV/Smooth/Feedback.lean
62deb730a3650c539904396d09feaa6643cdaad16aca7b207a16c0fafb50fae3  anc/lean/MergedKdV/Smooth/Ordering.lean
d05afaeda6806de198d7e506fe1a92c221f0b5aa602ea7559bea672e06c734ff  anc/lean/MergedKdV/Smooth/Scalar.lean
fc7bbda87335f74026ef3d03c0e66ea5fecd00025e4816e39814012240f71bb1  anc/lean/MergedKdV/Smooth/SourceEstimate.lean
40c2d2d533c450532a0301cbb0af9d8774659c4241d4f608fbe15f8bebe33872  anc/lean/MergedKdV/Smooth/SourceEstimateBasic.lean
bdc13bd127334fd581f1a82f32758d6826ce85828329d6db7a96c392e870ecc8  anc/lean/MergedKdV/Smooth/SourceEstimateH2.lean
0bed25b884ca6afca7f483ac6fad63117373bb5d52959ba3c61ca5a56d8f1c3d  anc/lean/MergedKdV/Smooth/SourceIntegrals.lean
ecc5da08b432e322459e09043a70dda5e47d5ce39c1f89022a95cbe4d0215930  anc/lean/MergedKdV/Smooth/SourceMeasurable.lean
fc8aafb63186e3c6a84e47e4c13b57c009ad6cdd08e081a2d417af6071488af6  anc/lean/MergedKdV/Smooth/SourceRate.lean
f83abae14134376db6bc7d53ffa6426267c873dd02221bbf30cf6348eae82ebf  anc/lean/MergedKdV/Statements.lean
201910ff25e0c5f50040cfa7ca5286428dec7f6a5bc9df1a7843c9d2c8442311  anc/lean/README.md
8d7870b63e7f1f34a68c80a4c01aae439a9df4ca3ca6b49234b3a205a40312ea  anc/lean/docs/Correspondence.md
628b803a47a6407a442870e580e6d5fa1993270a957993507c330fddc2df6bc1  anc/lean/docs/Specification.pdf
95c4ee8c8f69940299fa097da82bbb520dbf54f601b55318d145b1c3df53d3f6  anc/lean/docs/Specification.tex
e9374e0c96a7ee517e45f90ebba0735288ead0a34cc1b7890c1766d4577c7c4f  anc/lean/lake-manifest.json
1ce638a806f6b6cdf539c2c67dbed07e4d2cc740174b9ff1baa48bde01409cdd  anc/lean/lakefile.toml
ca5f1f601d34c49079e38d7e7041eb0f2a9c227fbc1df0f404820069a052330c  anc/lean/lean-toolchain
60b2d2dedd54a77dabb12f39a1e68b07ffa23317bd1e3502e03d10e0b95281a8  figures/design_smooth_v2.pdf
de27a8befd294275756888c5a7ab46c8748ba661d6e120c5fa936c0e76b6d9b0  main.tex

